Fresh-Challenge VDF Attestations for Model-Relative Response Latency

Can a finite verifier obtain public, model-relative evidence about response latency for sequential computation? Verifiable delay functions (VDFs) make this possible in principle: evaluation requires T sequential steps, whereas verification is efficient in the security parameter and polylogarithmic in the numerical value of T for standard constructions. Thus a delay can be astronomically large to evaluate yet succinctly represented and feasibly checked. A VDF proof for a chosen message alone is insufficient because it may be precomputed. We specify and analyze Fresh-Challenge VDF Attestations (FCLA), a protocol composition that binds a VDF to an unpredictable public challenge, a message, and independently auditable release and receipt records. Under explicit assumptions about VDF sequentiality, the challenge source, witness logs, and a calibrated upper bound on an adversary's sequential evaluation rate, an accepted FCLA transcript is inconsistent with post-challenge generation by an adversary in that bounded model. The result neither identifies a named claimant nor excludes relaying, outsourcing, or a faster unmodeled machine. A benchmark of the public reference implementation confirms the expected empirical separation between evaluation and verification on one documented machine. Our contribution is a protocol/design analysis and benchmarked reference implementation layer, not a new VDF construction or cryptographic primitive.

==> experiments/calibration.csv <==
delay,phase,trial,elapsed_ns,success,revision,os,cpu,logical_cores,memory_bytes,rust_version,build_mode,vdf_bits,input_label
10000,evaluation,1,84862459,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
10000,verification,1,11542292,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
10000,evaluation,2,86274041,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
10000,verification,2,11842584,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
10000,evaluation,3,87308500,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
10000,verification,3,11852834,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1


==> experiments/results.csv <==
delay,phase,trial,elapsed_ns,success,revision,os,cpu,logical_cores,memory_bytes,rust_version,build_mode,vdf_bits,input_label
100,evaluation,1,10189959,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
100,verification,1,9829625,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
100,evaluation,2,10146375,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
100,verification,2,9826708,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
100,evaluation,3,10018958,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
100,verification,3,9832000,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
100,evaluation,4,10088541,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
100,verification,4,9728167,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
100,evaluation,5,9998250,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
100,verification,5,9723375,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
100,evaluation,6,10019167,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
100,verification,6,9698542,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
100,evaluation,7,9935208,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
100,verification,7,9768250,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
100,evaluation,8,10065417,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
100,verification,8,9773541,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
100,evaluation,9,10029042,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
100,verification,9,9855500,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
100,evaluation,10,10003083,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
100,verification,10,9844125,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
631,evaluation,1,14746292,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
631,verification,1,12309708,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
631,evaluation,2,16883041,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
631,verification,2,12271208,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
631,evaluation,3,15517792,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
631,verification,3,12581458,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
631,evaluation,4,15350334,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
631,verification,4,12208792,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
631,evaluation,5,15349084,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
631,verification,5,13189666,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
631,evaluation,6,15857250,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
631,verification,6,12107125,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
631,evaluation,7,14772500,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
631,verification,7,12094375,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
631,evaluation,8,16373875,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
631,verification,8,15889917,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
631,evaluation,9,15513125,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
631,verification,9,12333791,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
631,evaluation,10,15430084,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
631,verification,10,12284750,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
3981,evaluation,1,42182958,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
3981,verification,1,12149500,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
3981,evaluation,2,41579625,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
3981,verification,2,12329042,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
3981,evaluation,3,41916958,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
3981,verification,3,12364333,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
3981,evaluation,4,42138416,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
3981,verification,4,12192542,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
3981,evaluation,5,42203792,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
3981,verification,5,12287333,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
3981,evaluation,6,41580583,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
3981,verification,6,12599500,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
3981,evaluation,7,41397958,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
3981,verification,7,12257375,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
3981,evaluation,8,41250625,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
3981,verification,8,11974834,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
3981,evaluation,9,40768000,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
3981,verification,9,12173917,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
3981,evaluation,10,40555334,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
3981,verification,10,12212375,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
25119,evaluation,1,197473292,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
25119,verification,1,11974917,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
25119,evaluation,2,204159291,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
25119,verification,2,11956667,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
25119,evaluation,3,194537209,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
25119,verification,3,11862500,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
25119,evaluation,4,199212125,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
25119,verification,4,12339583,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
25119,evaluation,5,201402334,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
25119,verification,5,12408875,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
25119,evaluation,6,204619625,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
25119,verification,6,12708292,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
25119,evaluation,7,199394833,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
25119,verification,7,12042583,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
25119,evaluation,8,199501792,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
25119,verification,8,12865417,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
25119,evaluation,9,197823209,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
25119,verification,9,11890583,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
25119,evaluation,10,194777584,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
25119,verification,10,11832000,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
158489,evaluation,1,1138973583,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
158489,verification,1,11783042,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
158489,evaluation,2,1139390584,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
158489,verification,2,11746458,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
158489,evaluation,3,1197759792,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
158489,verification,3,11755375,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
158489,evaluation,4,1135104375,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
158489,verification,4,11777708,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
158489,evaluation,5,1143038375,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
158489,verification,5,11735875,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
158489,evaluation,6,1195935041,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
158489,verification,6,11740667,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
158489,evaluation,7,1141216500,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
158489,verification,7,12007375,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
158489,evaluation,8,1136731292,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
158489,verification,8,11827417,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
158489,evaluation,9,1135980416,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
158489,verification,9,12009208,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
158489,evaluation,10,1146599959,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
158489,verification,10,11933042,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
1000000,evaluation,1,7179626292,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
1000000,verification,1,11599542,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
1000000,evaluation,2,6987140875,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
1000000,verification,2,11593958,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
1000000,evaluation,3,7080700584,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
1000000,verification,3,12125750,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
1000000,evaluation,4,7018730375,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
1000000,verification,4,11690333,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
1000000,evaluation,5,6983908542,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
1000000,verification,5,11692000,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
1000000,evaluation,6,7012382666,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
1000000,verification,6,11848625,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
1000000,evaluation,7,7063973958,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
1000000,verification,7,11785625,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
1000000,evaluation,8,7363785875,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
1000000,verification,8,11653459,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
1000000,evaluation,9,7008673500,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
1000000,verification,9,11756084,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
1000000,evaluation,10,7024926292,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1
1000000,verification,10,11625709,true,"bb111dc8262a727f5d1642e2edd394fe8f5065b8","15.5","Apple M4",10,24000000000,"rustc 1.96.0 (ac68faa20 2026-05-25)",release,512,fixed-public-input-v1


==> experiments/summary.csv <==
delay,eval_median_ms,eval_sd_ms,verify_median_ms,verify_sd_ms,iterations_per_second
100,10.0241045,0.07528179870474833,9.800124499999999,0.0569906914271484,9975.95346297517
631,15.471604500000002,0.6573539041079857,12.297229000000002,1.1558720837542729,40784.39311191027
3981,41.580104,0.5796416184838212,12.234874999999999,0.1629840703193962,95742.90627074911
25119,199.30347899999998,3.4163265978708566,12.00875,0.37156860820552234,126033.92638218825
158489,1140.303542,24.370554994698136,11.780375,0.10979938791779376,138988.4308541418
1000000,7021.8283335,117.58698282034635,11.691166500000001,0.15959618655375188,142413.05148819473

